STRIDE: Simple Type Recognition In Decompiled Executables

Decompilers are widely used by security researchers and developers to reverse engineer executable code. While modern decompilers are adept at recovering instructions, control flow, and function boundaries, some useful information from the original source code, such as variable types and names, is lost during the compilation process. Our work aims to predict these variable types and names from the remaining information. We propose STRIDE, a lightweight technique that predicts variable names and types by matching sequences of decompiler tokens to those found in training data. We evaluate it on three benchmark datasets and find that STRIDE achieves comparable performance to state-of-the-art machine learning models for both variable retyping and renaming while being much simpler and faster. We perform a detailed comparison with two recent SOTA transformer-based models in order to understand the specific factors that make our technique effective. We implemented STRIDE in fewer than 1000 lines of Python and have open-sourced it under a permissive license at https://github.com/hgarrereyn/STRIDE.

==> svg-inkscape/fsize_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{547.61273253bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46190491)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fsize_svg-tex.pdf}}%
    \put(0.15354008,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fsize_svg-tex.pdf}}%
    \put(0.19146195,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fsize_svg-tex.pdf}}%
    \put(0.22938382,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fsize_svg-tex.pdf}}%
    \put(0.26730568,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fsize_svg-tex.pdf}}%
    \put(0.30522754,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^5$\end{tabular}}}}%
    \put(0.21990336,0.24461117){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Function size (tokens)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fsize_svg-tex.pdf}}%
    \put(0.11326397,0.29468801){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fsize_svg-tex.pdf}}%
    \put(0.11326397,0.34741901){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fsize_svg-tex.pdf}}%
    \put(0.11326397,0.40015002){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.0\end{tabular}}}}%
    \put(0.07312098,0.35541142){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Accuracy\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fsize_svg-tex.pdf}}%
    \put(0.21990336,0.42553226){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\work{DIRTY} - \work{DIRT} In Train\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fsize_svg-tex.pdf}}%
    \put(0.4549027,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fsize_svg-tex.pdf}}%
    \put(0.49282457,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fsize_svg-tex.pdf}}%
    \put(0.53074646,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{fsize_svg-tex.pdf}}%
    \put(0.56866829,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{fsize_svg-tex.pdf}}%
    \put(0.60659018,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^5$\end{tabular}}}}%
    \put(0.52126594,0.24461117){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Function size (tokens)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{fsize_svg-tex.pdf}}%
    \put(0.41462659,0.29468801){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{fsize_svg-tex.pdf}}%
    \put(0.41462659,0.34741901){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{fsize_svg-tex.pdf}}%
    \put(0.41462659,0.40015002){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.0\end{tabular}}}}%
    \put(0.37448359,0.35541142){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Accuracy\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{fsize_svg-tex.pdf}}%
    \put(0.52126594,0.42553226){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\work{DIRTY} - \work{DIRT} Not In Train\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{fsize_svg-tex.pdf}}%
    \put(0.75626529,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{fsize_svg-tex.pdf}}%
    \put(0.79418718,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{fsize_svg-tex.pdf}}%
    \put(0.83210907,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{fsize_svg-tex.pdf}}%
    \put(0.8700309,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{fsize_svg-tex.pdf}}%
    \put(0.9079528,0.2695889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^5$\end{tabular}}}}%
    \put(0.82262855,0.24461117){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Function size (tokens)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{fsize_svg-tex.pdf}}%
    \put(0.7159892,0.29468801){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{fsize_svg-tex.pdf}}%
    \put(0.7159892,0.34741901){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{fsize_svg-tex.pdf}}%
    \put(0.7159892,0.40015002){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.0\end{tabular}}}}%
    \put(0.67584621,0.35541141){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Accuracy\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{fsize_svg-tex.pdf}}%
    \put(0.82262855,0.42553226){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\work{VarBERT} - IDA-O0-Func\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{fsize_svg-tex.pdf}}%
    \put(0.15354008,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{fsize_svg-tex.pdf}}%
    \put(0.19146195,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{fsize_svg-tex.pdf}}%
    \put(0.22938382,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{fsize_svg-tex.pdf}}%
    \put(0.26730568,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{fsize_svg-tex.pdf}}%
    \put(0.30522754,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^5$\end{tabular}}}}%
    \put(0.21990336,0.02351971){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Function size (tokens)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{fsize_svg-tex.pdf}}%
    \put(0.11326397,0.07359655){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{fsize_svg-tex.pdf}}%
    \put(0.11326397,0.12632754){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{fsize_svg-tex.pdf}}%
    \put(0.11326397,0.17905855){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.0\end{tabular}}}}%
    \put(0.07312099,0.13431995){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Accuracy\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{fsize_svg-tex.pdf}}%
    \put(0.21990336,0.20444078){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\work{STRIDE} - \work{DIRT} In Train\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{fsize_svg-tex.pdf}}%
    \put(0.4549027,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{fsize_svg-tex.pdf}}%
    \put(0.49282457,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{fsize_svg-tex.pdf}}%
    \put(0.53074646,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{fsize_svg-tex.pdf}}%
    \put(0.56866829,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{fsize_svg-tex.pdf}}%
    \put(0.60659018,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^5$\end{tabular}}}}%
    \put(0.52126594,0.02351971){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Function size (tokens)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{fsize_svg-tex.pdf}}%
    \put(0.41462659,0.07359655){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{fsize_svg-tex.pdf}}%
    \put(0.41462659,0.12632754){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=44]{fsize_svg-tex.pdf}}%
    \put(0.41462659,0.17905855){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.0\end{tabular}}}}%
    \put(0.37448361,0.13431995){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Accuracy\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=45]{fsize_svg-tex.pdf}}%
    \put(0.52126594,0.20444078){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\work{STRIDE} - \work{DIRT} Not In Train\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=46]{fsize_svg-tex.pdf}}%
    \put(0.75626529,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=47]{fsize_svg-tex.pdf}}%
    \put(0.79418718,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=48]{fsize_svg-tex.pdf}}%
    \put(0.83210907,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=49]{fsize_svg-tex.pdf}}%
    \put(0.8700309,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=50]{fsize_svg-tex.pdf}}%
    \put(0.9079528,0.04849743){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^5$\end{tabular}}}}%
    \put(0.82262855,0.02351971){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Function size (tokens)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=51]{fsize_svg-tex.pdf}}%
    \put(0.7159892,0.07359655){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=52]{fsize_svg-tex.pdf}}%
    \put(0.7159892,0.12632754){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=53]{fsize_svg-tex.pdf}}%
    \put(0.7159892,0.17905855){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.0\end{tabular}}}}%
    \put(0.67584622,0.13431995){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Accuracy\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=54]{fsize_svg-tex.pdf}}%
    \put(0.82262855,0.20444078){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\work{STRIDE} - IDA-O0-Func\end{tabular}}}}%
  \end{picture}%
\endgroup%

